TweetInfo: An Interactive System to Mitigate Online Harm

The increase in active users on social networking sites (SNSs) has also observed an increase in harmful content on social media sites. Harmful content is described as an inappropriate activity to harm or deceive an individual or a group of users. Alongside existing methods to detect misinformation and hate speech, users still need to be well-informed about the harmfulness of the content on SNSs. This study proposes a user-interactive system TweetInfo for mitigating the consumption of harmful content by providing metainformation about the posts. It focuses on two types of harmful content: hate speech and misinformation. TweetInfo provides insights into tweets by doing content analysis. Based on previous research, we have selected a list of metainformation. We offer the option to filter content based on metainformation Bot, Hate Speech, Misinformation, Verified Account, Sentiment, Tweet Category, Language. The proposed user interface allows customising the user's timeline to mitigate harmful content. This study present the demo version of the propose user interface of TweetInfo.

==> reliable_news_sources.txt <==
PUBLISHER
The Hollywood Reporter
Yahoo! News
Nme
National Post
New York Post
Startribune
Business Insider
The Conversation
Express
Zee News
The Sydney Morning Herald
Halifax Today
The News International
Rt
South China Morning Post
The Hindu
Wcpo 9 Abc
The Irish Times
India Tv
The Indian Express
Inforum
Toronto Sun
The Age
Metro
Fox News
Daily Post
India Today
The Times Of Israel
Variety
Ctv News
Hitc
Iol
Cna
Google News
Punch
Ndtv
Ktla5
Ctv News Vancouver Island
News 1130
Bangkok Post
Bloomberg Quint
The Wall Street Journal
Independent
Malay Mail
The Sun
The Irish Sun
Financial Times
Abc7
Yahoo News Singapore
Glasgow Times
The Star
Cnbc
Money Control
Apple Insider
Kitchener News
Wvtm13
Pr Newswire
6abc
Premium Times
Rappler
Nbc News
Eyewitness News
Pcmag
Edex Live
Business Standard
The Bbc
Kcra News
News
Nintendo Life
Eurogamer
The Hans India
Space
Forbes
Cnn
The New Paper
Al Bawaba
The West Australian
Wfaa
The Scotsman
The New York Times
Bgr.in
Businesstech
The Sentinel
Insider
Uf
Malaysiakini
Perthnow
The Tribune India
Ctv News Ottawa
Kentonline
Hindustan Times
Tmz
The Times Of India
Breakingnews
Cairns Post
The Register

Engadget
Highland Radio
Tweal Town
Interaksyon
Vulture
Irish Examiner
Thejournal
Mashable
Leadership
Rolling Stone
Space News
The Telegraph
The Washington Post
The Japan Times
The Business Times
Deseret
Wcvb
The Guardian
Pc Gamer
Global News
Journal Online
Kxly
L.a. Times
Manila Bulletin
Bitcoin News
Montreal Gazette
Tech Hindustantimes
Channel News
Ctv News Vancouver
Deadline
Robb Report
Abc News
The Korea Herald
Telegraph & Argus
Politics
Kotaku
Politico
Venturebeat
Ctv News Winnipeg
Etcanada
Cbs News
Common Dreams
Kfor
Inquirer
Bloody Elbow
Cnet
Castanet
The Ringer
Billboard
Sports Illustrated
Oil Price
Fox Sports
Toronto Star
Gamespot
Npr
Showbiz Cheatsheet
Cbc.ca
Ars Technica
Tech Crunch
Panow
Narcity
Hypebeast
Teslarati
The Verge
Cp24
Burnaby Now
Richmond News
North Shore News
Prince George Citizen
Marketwatch
Racefans
Inquinte
Thenewstrace
Wired
Nine-wide World Of Sports
Chrome Unboxed
Sky Sports
Sportsnet
Cycling News
Motor1
Futurism
La Prensa Latina Media
Av Club
Abc 30
Tom's Guide
Clean Technica
The Slovak Spectator
Efe
Hola!
The42
Joe
Sports Star
Planet F1
Et
Sora News 24
Hot New Hip Hop
9to5google
Football365
Tech Radar
The Sportsrush
Espn
Irishcentral
Sports Mole
E! Online
Kildare Nationalist
Wfla
Kron4
Talksport
Trueachievements
Autosport
Dexerto
Gma Network
Mandatory
Vc Star
Itweb
Carandbike
Science Alert
411mania
Lifehacker
The Motley Fool
Ctv News London
Sportskeeda
Mma Fighting
The Standard
The Manila Times
Abc 13
Infotel
Digitaltrends
Sootoday
Ynet News
Phys.org
Busselton Dunsborough Mail
Newcastle Herald
Cointelegraph
Thunder Bay News
Spaceflight Now
Seeking Alpha
Lethbridge News Now
Soyacincau
Scitechdaily
Business Insider South Africa
Teamtalk
Pravda
9to5 Mac
Globe Newswire
Dorset Echo
Mac Rumors
Rock Paper Shotgun
9news
Physicsworld
Media Mole
Ispreview
Information Nigeria
Thailandbusinessnews
Geek Culture
Slashgear
Laist
Comic Book
Reuters
Coming Soon
The Sault Star
The News Minute
Techcentral
Las-vegas Review Journal




































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































==> unreliable_domain.txt <==
origin_domain
podcasts.apple.com
afripods.africa
fr.sputniknews.africa
podcastaddict.com
castbox.fm
ria.ru
nabd.com
arabic.rt.com
podcasts.google.com
t.me
eadaily.com
news.am
www.rbc.ru
pravda-fr.com
pravda-es.com
pravda-de.com
pravda-en.com
ru.armeniasputnik.am
vz.ru
donetsk-news.ru
www.almanar.com.lb
www.arabianews24.net
headtopics.com
www.elnashra.com
yemeninews.net
sahafatoday.com
gate.ahram.org.eg
www.nabdn.com
newsua.ru
www.facebook.com
alwatan.sy
sana.sy
m.vk.com
now-lebanon.net
pressbee.net
sputnikglobe.com
crimea-news.com
www.gazeta.ru
chitamedia.su
ukraina.ru
360tv.ru
www.mk.ru
www.pravda.ru
www.novorosinform.org
odysee.com
francais.rt.com
forpost-sevastopol.ru
fedpress.ru
www.faceiraq.org
www.alminasapress.com
www.elfagr.org
nabdapp.com
www.i2arabic.com
hathalyoum.net
www.sahafahh.net
www.sa24.co
www.yemen-publisher.com
news-front.su
fr.news-front.su
www.trud.ru
rtvi.com
www.armenianreport.com
life.ru
regnum.ru
www.vedomosti.ru
iz.ru
tass.ru
news-kiev.ru
lnr-news.ru
az.sputniknews.ru
www.msdernet.xyz
hawamer.com
www.masr.today
cont.ws
ok.ru
gazetalive.ru
www.politnavigator.net
dnepr-news.ru
sputnik.by
sputnik-georgia.ru
www.khabaralyoum.com
newsformy.com
msdernet.xyz
fr.news-front.info
news-front.info
sevastopol.su
alsawtaljanubi.com
46.254.20.112
sputnik-georgia.com
tlgrm.ru
www.aravot.am
alphanews.am
tgstat.com
www.panorama.am
ru.aravot.am
verelq.am
www.golosarmenii.am
www.deezer.com
www.rubaltic.ru
www.alayyam.info
www.alkhaleej.ae
news-odessa.ru
www.almasryalyoum.com
menkuwait.com
112112.org
janoub24.com
pressbee.news
sahafatak.net
geworld.ge
sputniknews.lat
www.albawabhnews.com
ar.belbalady.net
24press.net
2lkhbr.com
ale3lami.com
www.raialyoum.com
www.news.zajjle.com
ar.russiatoday.com
www.almatareed.org
sa3ahnews.com
www.ritmeurasia.org
www.ng.ru
observateurcontinental.fr
en.news-front.info
tsargrad.tv
www.alkalimaonline.com
topwar.ru
herson.tsargrad.tv
deezer.page.link
twitter.com
elmarada.org
www.khabarmasr.com
sahafaty.com
arriyada.net
www.aysor.am
sputnikarabic.ae
aif.ru
www.vesti.ru
www.1tv.ru
rg.ru
www.ntv.ru
sa24.co
sputnik-ossetia.ru
alyemennet.net
egypt.shafaqna.com
www.dp.ru
riafan.ru
q8yusa.com
raiseyasi.com
russian.rt.com
tverskaya13.ru
voennoedelo.com
russtrat.ru
addiyar.com
www.sana.sy
www.nna-leb.gov.lb
darelhilal.com
news.rambler.ru
lenta.ru
ren.tv
www.kp.ru
rossaprimavera.ru
absatz.media
ura.news
rostov.tsargrad.tv
sm.news
military.pravda.ru
smotrim.ru
www.lebanon24.com
www.alahad.iq
wilayah.info
www.kachaf.com
130.ujavora.cz
rtarab.com
katehon.com
www.observateurcontinental.fr
reseauinternational.net
es.news-front.info
sputniknews.com
elkanananews.com
sputnik-abkhazia.ru
reinfovf.com
ru-armeniasputnik-am.translate.goog
www.youtube.com
crowdbunker.com
actualidad-rt.com
m.pln24.ru
www.5-tv.ru
www.lebanonon.com
ontime-news.net
asd.news
rusdnepr.ru
alsjl-news.com
almasdr24.com
www.emaratalyoum.com
www.klyoum.com
sadadahie.com
ru4arab.ru
antimaydan.info
podolyaka.ru
ruinformer.com
tvzvezda.ru
kapital-rus.ru
ru.sputnik.kg
uz.sputniknews.ru
ont.by
auroranews.am
rueconomics.ru
ru-armeniasputnik-am
telegra.ph
swentr.site
rt.rs
actualidad.rt.com
lv.sputniknews.ru
arminfo.info
factor.am
politikys.ru
eurasianews.md
tj.sputniknews.ru
akhbarelyom.com
asharq.com
royanews.tv
www.sarayanews.com
www.alwakeelnews.com
alwakaai.com
www.gomhuriaonline.com
m.akhbarelyom.com
www.m24.ru
mobile.twitter.com
rtarabic.com
u-f.ru
www.rtarabic.com
tishreen.news.sy
almarsad.co
news.rin.ru
inosmi.ru
ar.rtarabic.com
m.gomhuriaonline.com
svpressa.ru
baltnews.com
dumatv.ru
newsarmenia.am
www.iravunk.com
dnr-news.ru
lugansk-news.ru
gorlovka-pravda.com
politcentr.ru
www.rbc.ua
sev.tv
nsn.fm
tass.com
n247.co
pressn.net
alyoumvoice.com
iravunk.com
www.belta.by
www.tayyar.org
sho3la.com
app.al7lmnews.com
mangish.net
www.youm7.com
www.msr2030.com
bawabaa.com
www.algeriediplomatique.com
www.beirutme.com
news.ru
www.gerasanews.com
www.newnews4.com
www.alghad.tv
argumenti.ru
rus-bel.online
giport.ru
www.osnmedia.ru
ku.life
molva33.ru
mosregtoday.ru
inforeactor.ru
almanar.com.lb
www.alalam.ir
www.manartv.com.lb
midline-news.net
alazmenah.com
barhout.net
johabazaar.com
fxcc.ae
www.eanlibya.com
www.arabobserver.com
www.arknews.net
www.anahwa.com
www.4uarab.com
akhbarak.net
almarkazia.net
saudinews.app
www.almarkazia.com
almahjar.net
kayan-news.com
misrnews.com
www.aa.com.tr
www.dk-gate.com
morocco.shafaqna.com
www.picturesmix.com
voiceofbeladynews.com
akhbary.online
ajwaapress.com
mes7at.com
nuomnews.com
earthiq.news
mawsuea.net
qactus.fr
split.spnews.io
tvm.ge
sport24.ru
www.kommersant.ru
www.businessbourse.com
planetes360.fr
todays-news24.com
bgr.news-front.info
alkalimaonline.com
www.stoletie.ru
vk.com
echelledejacob.blogspot.com
soleilverseau.com
www.vedomosti.md
sahafahn.com
www.masralyoum.net
pl.news-front.info
www.farsnews.ir
www.alahednews.com.lb
rosaelyoussef.com
ellmada.com
almehwartoday.com
www.memilitary.com
elhiwarettounsi.com
dotgulf.co
ahlmasrnews.com
180news.net
www.sahat-altahreer.com
glavny.tv
avia.pro
smolnarod.ru
www.libyaakhbar.com
novostivl.ru
livenews.am
ryazan.life
yakutsk-news.net
solenka.info
www.rznonline.ru
znat-kak.livejournal.com
1news.pro
medanps.com
www.politica-eg.com
kaliningradfirst.ru
rusdozor.ru
www.geopolitika.ru
etleboro.org
www.fontanka.ru
www.elhiwarettounsi.com
meshwarmedia.com
sns.sy
feneeqnews.com
www.misry4news.com
arabyoum.news
newspaper.albaathmedia.sy
bwabtk.com
www.arabyoum.news
lomazoma.com
www.tunisia-sat.com
alwafd.news
www.akhbarelyaom.com
ajil.news
mllm-news.com
belbalady.net
www.darelhilal.com
www.dostor.org
alboslanews.com
m2.youm7.com
alkhaleej365.com
www.elakhbar-gate.com
mnalmsdr.com
daralmaref.com
www.nafeza2world.com
www.elgornal.net
www.masrawy.com
alhassad.com.eg
www.mobtada.com
twtr.domain.glass
rutube.ru
veryarts.com
number1.cam
aseer.cc
mymsk.online
www.amad.ps
www.shorouknews.com
ye-now.net
www.mogaznews.com
www.asrar7.com
new.sahafahn.net
www.alkawthartv.ir
www.almada.org
ch23.com
theworldnews.net
www.almayadeen.net
www.aden-hura.com
alnaharnews.net.ps
www.elbalad.news
www.baathparty.sy
www.alyemenione.com
www.egynow.net
nahrainnet.net
news-lb.com
arabicradio.net
shrouro.com
sawahhost.com
www.tabnak.ir
elayem.news
shamra.sy
fromo2g.com
www.baladna-news.com
www.albayan.ae
www.albawaba.com
www.alchourouk.com
alarabinews.com
www.elhaqeqagate.com
www.khaberni.com
newsfounded.com
autoconfig.yafa-news.net
elbashayer.com
www.shasha.ps
al-iraqinews.com
sawahnews.com
alahad.iq
touwensa.com
maqalh.net
www.alburaq-news.com
www.6060news.com
24-post.com
www.allofjo.net
ahdath.info
www.almalath-news.net
anayemeni.net
www.alramtha.net
akbary.news
alsadaranews.com
alittihad44.com
www.almjhar.com
ayadymisr.org
anba24.com
athabat.net
www.awanmasr.com
www.eldjazaireldjadida.dz
www.djazairess.com
www.cairo24.com
www.almawq3.com
www.atkare.com
betanews.elwatannews.com
www.egit.it
www.elwatannews.com
asdaa-agency.com
gulfnow.co
www.yafa-news.net
al-hadath.com
www.lebanonfiles.com
www.jordanzad.com
www.eshraag.com
www.matnnews.com
msdrnews.com
menafn.com
www.nokhbahnews.com
spooort.net
www.mawazin.net
news.albousla.ps
www.tunisactus.com
www.turess.com
nabd.cc
sinmarnews.com
mustaqila.com
syrianmasah.net
www.nbs-news.com
www.pal24.net
www.rumonline.net
sadael3alm.com
www.voiceofbeladynews.com
yemenvibe.com
26september.org
msader24.xyz
www.26sep.net
sawahmedia.com
yandexwebcache.net
interazionisociali.com
it.sputniknews.com
arabic.sputniknews.com
lt.sputniknews.ru
sputniknews.lt
fr.sputniknews.com
www.interfax.ru
trt-tv.ru
arabia.sahafahn.net
www.alazmenah.com
www.arabnews24.ca
www.assawsana.com
www.gil24.com
beirutpress.net
hamsaat.co
almsaey.akhbarelyom.com
mennews.net
news.alkhutaa.com
www.yementdy.tv
www.gnmonitor.com
worldnews-sy.com
novorosinform.org
egytag.com
www.alraya.news
asrar7.com
www.yemeress.com
www.saba.ye
www.vaca-ps.org
bobiannews.net
www.elqurtasnews.com
telegrafua.com
radiosputnik.ria.ru
alamatonline.com
www.baladnaelyoum.com
www.belbalady.net
www.almadenahnews.com
www.jbcnews.net
ukrpress.net
www.pakistanpoint.com
www.alnilin.com
shafaq.com
ar.farsnews.ir
www.urdupoint.com
eqtesady.com
wdmadani.com
www.nononline.net
sputnik-meedia.ee
ajel.sa
www.sawtbeirut.com
www.t-alquds.org
almalnews.com
dotalkhaleej.co
6060news.com
ar.abna24.com
www.alsumaria.tv
alwatannews.net
www.beiruttimes.com
mulhak.com
www.ina.iq
www.khaligyoun.com
hadfnews.ps
kitabat.com
www.ammonnews.net
www.mulhak.com
www.lebanondebate.com
www.mda-press.net
roayahnews.com
ruarab.top
www.albaosala.net
www.wattan.net
www.tahdeeth.net
tanawue.com
syrianownews.com
almaalomah.me
www.soutalomma.com
snd.ps
otv.com.lb
radiovesti.ru
www.geopolitica.ru
ru.sputnik.md
alsiasi.com
mundo.sputniknews.com
soundcloud.com
ru.sputnik.kz
evrazklub.ru
myslpolska.info
youtu.be
nk.org.ua
alamrany.com
el-3rb.com
abu-link.com
syriahomenews.com
www.marayainternational.com

%Overall, we found around 10,891 Yago entities with around 230 with multiple YAGO \textit{sameAs}. From extracted entities, we found 148026 Worndt Types.

 \begin{footnotesize}
\begin{table*}%{Classification Report}
    \centering
    \caption{Results with pre-trained word embedding models for classification of Fake articles. Here, C depicts the class, and M represents the model. Model performance is based on the F1 score, best models are in bold.}
    \begin{tabular}{|c|c|c|c|c|c|c|c|c|c|c|c|c|}\cline{3-13}
    \hline
    \multirow{4}{*}{\textbf{\diagbox{C}{M}}}  
     & \multicolumn{3}{|c}{\textbf{GN-Swivel-20D}} & %
        \multicolumn{3}{|c}{\textbf{USE}} & \multicolumn{3}{|c}{\textbf{GN-Swivel-20D}} & \multicolumn{3}{|c|}{\textbf{USE}} \\ \cline{2-13}
        %& \multirow{3}{*}{D}\\
    & \multicolumn{12}{c|}{Scores}\\
    %& \multicolumn{3}{c|}{Score} & \multicolumn{3}{c|}{Score} \\
    \cline{2-13}
    & P & R & F1 & P & R & F1 & P & R & F1 & P & R & F1  \\
    \hline
    fake~(0) &  &  &  &  &  & \textbf{0.87} & 0.748 & 0.772 & 0.76 & 0.803 &  0.798 & \textbf{0.80}  \\
    \hline
    real~(1) & 0.822 & 0.828 & 0.825 & 0.868 & 0.882 & \textbf{0.875} & 0.768 & 0.77 & 0.769 & 0.796 & 0.813 & \textbf{0.804} \\
    \hline
    \end{tabular}
    \label{tab:tab\_1}
\end{table*}
  \end{footnotesize}












































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































